Conditional Contextual Refinement (CCR)

Contextual refinement (CR) is one of the standard notions of specifying open programs. CR has two main advantages: (i) (horizontal and vertical) compositionality that allows us to decompose a large contextual refinement into many smaller ones enabling modular and incremental verification, and (ii) no restriction on programming features thereby allowing, e.g., mutually recursive, pointer-value passing, and higher-order functions. However, CR has a downside that it cannot impose conditions on the context since it quantifies over all contexts, which indeed plays a key role in support of full compositionality and programming features. In this paper, we address the problem of finding a notion of refinement that satisfies all three requirements: support of full compositionality, full (sequential) programming features, and rich conditions on the context. As a solution, we propose a new theory of refinement, called CCR (Conditional Contextual Refinement), and develop a verification framework based on it, which allows us to modularly and incrementally verify a concrete module against an abstract module under separation-logic-style pre and post conditions about external modules. It is fully formalized in Coq and provides a proof mode that combines (i) simulation reasoning about preservation of sideffects such as IO events and termination and (ii) propositional reasoning about pre and post conditions. Also, the verification results are combined with CompCert, so that we formally establish behavioral refinement from top-level abstract programs, all the way down to their assembly code.

==> review/minor.txt <==
[Related Works]

As both reviewers mentioned that the comparison with related works
were not thorough, we would like to supplement it with the following
table (https://sf.snu.ac.kr/abstraction-logic/related-works.png).  Our
main claim is that AL is the first comprehensive theory that combines
CR and SL, and will compare it with four closely related
state-of-the-art (subsuming old papers) works.

First one is CaReSL and ReLoC, which establishes CR inside SL which is
in contrast to AL that supports SL inside CR. These approaches inherit
the limitations of CR that it cannot rely on specifications of other
modules. For instance, they cannot verify anything about a reference
if it has been leaked to the outside world. Our main contribution is
that we overcome such limitations by novel encoding of
SL-specifications with dual non-determinism. Also, their notion of
context is not fully general because it only considers high-level,
well-typed languages which does not allow random memory
access. Finally, in AL the notion of behavior allows infinite traces
and thus establishes termination preserving refinement, while they do
not. On the other hand, they support concurrency and fully general
higher-order features (e.g., higher order ghost state or impredicative
invariants) while AL does not.

Second one is about robust safety[1]. Similarly to above, it
establishes refinement inside SL, with focus on more low-level,
realistic contexts with random memory accesses. However, their notion
of refinement is plain behavioral refinement and does not support any
compositionality: the whole (friend) modules should be verified
against single STS on one step. Also, while this is relatively minor
restriction, their notion of context is still restricted that they
should not make any visible traces. The remainings are same as above.

Third one is Transfinite Iris extending step-index technique -- which
was the root cause of the above works failing to handle infinite
traces -- to allow infinite traces, and thus termination preserving
refinement. However, they establish whole-program behavioral
refinement and not contextual refinement. When proving termination,
they use time credits which represents number of allowed "steps". In
contrast, when proving purity in AL, we use an ordinal number that
represents number of allowed "call depth", and we believe ours are
less fragile and more user friendly.

The last work [2] is the state-of-the-art in refinement calculus, but
as discussed in the paper, they do not support SL-style
specifications.

We are also aware of long line of works regarding relational Hoare
logic (in fact we designed our own one for proving compiler
translations before). However, as far as we know, none of them
establish CR so they are not closely related to us.

[1] http://people.mpi-sws.org/~dreyer/papers/sandboxing/paper.pdf
[2] https://flint.cs.yale.edu/shao/papers/rbgs-cal.html


[Response for "Comments for author" section.]
Reviewer A

Thanks for giving us valuable comments on our presentation. We deeply appreciate your comments and will apply it in our next submission.
Below are responses for technical questions.

> line 18, "Also, the verification results are combined with CompCert" : based on the abstract alone, I cannot tell what this means. (I know what CompCert is.)
We may rephrase it in this way: "Also, the verification results are vertically composed with CompCert's correctness theorem".
Specifically, AL framework establishes refinement between abstractions and implementations (in IMP), IMP compiler between implementations and their translations to C#minor, and CompCert between C#minor and assembly.

> line 88, it is not immediately clear to the reader what is the intuitive meaning of [S1, S2 ⋊ A1 : S1]. What is the runtime behavior of this component? I sort of understand that it behaves like A1 as long as A2 satisfies the spec S2, but it is allowed to behave in an arbitrary way if A2 does not satisfy S2. Is this correct?
You are correct.

> Do we have A1 ≤ctx [S1, S2 ⋊ A1 : S1]?
That is not necessarily true and the reason is as follows.
As you mentioned, RHS can exhibit UB (as you said) when e.g., A2 does not satisfy S2.
On the other hand, it can also exhibit NB when e.g., A1 itself does not satisfy S1.

> line 103, please explain what the theorem means. I understand that if each component respects the assumptions made by the other component, then everything goes well (no runtime check can fail) so the runtime checks have no effects and the instrumented code behaves like the non-instrumented code. Is that correct?
Precisely. We will add more high-level explanations as you did. Notably, this erasure theorem removes: assume-guarantee instructions ($2.1), resource-related instructions ($2.2), and pure function calls ($3.2).

> line 220, inserting assume and guarantee instructions sounds relatively simple; but what happens when the specification of a function involves universal quantifiers? Is this where a nondeterministic choose construct is needed?
You are correct.

> line 231, is it correct to think of UB as a runtime error that must be avoided (i.e., its precondition is False) and to think of NB as a runtime failure that is acceptable (i.e., its precondition is True)?
You are mostly right. If a precondition is False, it will trigger UB in the callee side (∵ assume(False)) and trigger NB in the caller side (∵ guarantee(False)).

> line 250: does this statement follow from the theorem given at line 102?
In fact, we tried to give the idea behind theorem in L102 by giving an example in L250. Specifically, erasure theorems (L250, L432) in section 2.1 and 2.2 give whole-program behavioral refinement but not CR, meaning that all modules should be verified. We extend it again in section 3.1 and give erasure theorem 3.1, which is the formal presentation of theorem in L102, giving CR as claimed.

> line 252, "which easily follows using the following lemma" : I do not see why this lemma is necessary / useful.
It is just a gadget to help understand why L250 holds. In the LHS we have assume/guarantee instructions while in the RHS those are erased.

> line 272, "we can then locally prove the safety of Cannon.fire()". I suppose this requires stating an invariant about r, in such a way that the presence of Ball implies that r is 1. Perhaps this should be clarified.
Yes. We also want to point that, in contrast to Iris, an invariant does not appear in the specification nor abstraction. One needs to state it in the form of simulation relation.

> line 301, what is the meaning of the dashed box around Ball?
We followed the Iris notation for expressing "Own" connective.

> line 335, the text says that "Ready [represents] the knowledge that Cannon is not yet fired". However, since Fired can apparently be converted back to the conjunction Ready+Ball, this seems actually incorrect.
This is because we maintain an invariant that "(powder = 1 /\ Own Ready) \/ (Own Fired)". We will clarify this point.

> The explanations on lines 393-399 are clear and useful. That said, although I am not an expert in refinement proofs, I would expect that these ideas are known already. Therefore I am a little surprised by the implicit claim on line 380 that the use of take is a key contribution of this paper ("Our key observation [...]").
Although dual non-determinism is already known concept (e.g., in the work of Santiago Cuellar or Jeremie Koenig), we are not aware of any work that employed the same idea (giving an illusion) as ours.

> line 435, "We can prove this theorem, called spec erasure theorem [...]". Is this a general metatheorem that is proved once and for all (as suggested at line 102), or is it a concrete theorem that must be proved again for each special case (as suggested here)? The remark at line 465 ("Note that the spec erasure theorem holds in general among any compatible abspecs") suggests that it is a general metatheorem; but if that is the case, then why is there a need to prove this specific instance?
There is a general metatheorem (Thm 3.1) and we don't prove this specific instance. We give this specific instance for explanation.

> line 467, "the most important idea in AL is to give an illusion of passing logical information via choose and take in an operational way". I have noted this earlier, but I am surprised to hear that this a new idea. Isn't it known in the literature that Hoare Logic is subsumed by Refinement Logic, and that in the case of universally quantified specifications, choose and take must be used in this way?
We are not aware of any work. For instance, the paper you mentioned (Intuitionistic Refinement Calculus) is largely different to ours.

> line 484, "there is a specification that every module satisfies" : obviously, C ≤ctx C holds. Why is the statement on line 486 more interesting?
In section 2.2, the spec erasure holds only when all models are of form [S ⋊ A: S]. In section 3.1, we basically want to apply the same approach so we want to refine an arbitrary context module against an abspec. Note also that, as discussed in the paper, one cannot give a specification to an arbitrary module in SL.

> line 485, "for any module C in EMS" : not clear what this means. Is EMS a set? Is it a language? Where is it defined?
EMS is a small-step semantics (written in interaction trees) with call/return primitives and module-local state. EMS can be seen as a set into which arbitrary languages can be embedded. This can be seen as a generalization of "module semantics" in CompCertM (https://dl.acm.org/doi/10.1145/3371091) or compositional CompCert (https://www.cs.princeton.edu/~appel/papers/compcomp.pdf).

> line 548, it seems intuitively surprising that get_caller is a useful primitive operation. It sounds as though the "caller" is a fragile notion; in a system with first-class functions, one can invoke a function not only by calling it directly, but also in other ways (e.g., by returning to a trampoline).
“get_caller” is used only at the beginning of each function so that it can differentiate whether the call is from friend or context. The same applies when we have first-class functions. For example, if the friend passes "store" function to the context and context executes it, it should be considered as a call from context.

> line 580, "one of the groups is allocated at the same addresses" : "same" compared to what?
same as the implementation.

> line 621, "its abspec can be made pure by migrating the impurity to its specification" : I do not understand what this means. (I do know that hiding the internal state of a module is common practice in Separation Logic, and that the memory allocator is a good example of this, going back to O'Hearn, Yang, and Reynolds, POPL 2004.)
The memory module (specifically, store operation) is impure in the implementation (its body changes module-local state) but pure in abspec (its body is just trivial, since all the information are stated in specifications).

> line 629, "which module-locally manage a pool". It is not clear to me why you wish to manage a pool of stacks in the specification. A straightforward specification of stacks in Separation Logic would involve an abstract predicate isStack and would describe each stack separately.
That is the case Stack2A. The one which manages a pool is an intermediate abstraction, Stack1.

> line 645, "Mem is still arbitrary and thus can make arbitrary side effects such as fatal errors". I do not fully understand what the problem is. Can't we assume that Mem satisfies its spec (shown at the bottom of Fig. 3)? That would rule out the possibility of Mem causing a fatal error. I would expect that, under a certain assumption about Mem, it is possible to prove that I_Stack refines A_stack.
As mentioned above doing so (imposing restrictions on context) will lose compositionality.

> line 708, "since the functions in Mem do not allow any impure calls to them, their friend definitions are never executed" : I do not see why one implies the other.
All the calls to the Mem are pure calls, which gets eliminated in the abstractions.

> line 711, "the friends are guaranteed not to invoke any memory operations". Is this not true for non-friends as well?
Non-friends may invoke memory operations.

> line 745, "allows duplicating the resource" : do you mean that is_stk is exclusive, while is_bag is duplicable? Where is this visible in Figure 5? I do not see it. Also, where are is_stk and is_bag declared or defined in Figure 5?
You are correct. We omitted it for the sake of space because we used standard definitions in SL.

> line 923, "Since we do not know of any practical higher-order example for which our approach fails, we believe it is general enough in practice". Although I do not follow the details of this section, I am not surprised to read that a non-step-indexed logic can reason about higher-order functions. This is also the case e.g. in Charguéraud's CFML. What CFML cannot do is verify a version of Landin's knot where the mutable state is hidden, i.e., where the existence of a mutable reference is entirely invisible to a caller of the recursive function. Indeed, hiding the mutable state requires something akin to an Iris invariant, and modeling Iris invariants seems to require some form of step-indexing.
We can verify knot with a mutable state (storing the function pointer given as an argument) that is hidden to the client. We use invariants but we do not need step-index (verifying this example does not require impredicative invariants).

> line 1106, I would be curious to know why the rules marked as "not complete" are in fact not complete.
Applying "not complete" rules may yield an unprovable goal, which was originally provable. For instance, suppose we prove "guarantee(False) <= guarantee(False)". Taking step in the source (RHS) first will obligate you to prove False, which is unprovable.



Reviewer B
(1) We hope this issue is clarified in the [Related Works] section above.
(2) The logic is not complicated, we have shown that AL subsumes standard SL because it gives same obligation (only two layers are involved) and same result. Each of our additional features indeed gives stronger results than standard SL and we gradually introduced it with motivating examples.
(3) As mentioned at the beginning, our framework advances CAL (sequential version) which already is one of the most successful project on verifying real-world problem.


==> review/point.txt <==
The goal of AL is similar to that of CAL (Certified Abstraction Layers) used in CertiKOS: a practical and scalable verification framework.
For practicality, both aim to verify an implementation against an (executable) specification (called abstraction in AL) that can be understood by normal developers
(ie, without any internal details such as separating conjunction and logical invariants).
We believe that behavioral refinement between an implementation and its abstraction would be better accepted as the final result of a verification in practice.
For scalability, both aim to horizontally and vertically decompose the whole refinement into many smaller refinements in order to reduce verification efforts (via separation of concerns).
Indeed, CertiKOS horizontally and vertically decomposes the whole refinement into 74 sub-refinements as found in the following page:
  https://certikos.github.io/certikos-artifact/

The challenge in this direction is to support both (i) rich expressivity about assumptions and guarantees of external modules and
(ii) full (ie, horizontal and vertical) compositionality between refinement proofs.
In particular, supporting cyclic dependencies between modules while supporting full compositionality has been an open problem.
More specifically, in order to support cyclic dependencies, people usually employ step-indexing,
which is well known to disallow vertical compositionality (ie, not transitively composable).
Therefore, in CAL, it does not support cyclic dependencies or passing pointer values between modules.
As a result, for example, CertiKOS cannot use any dynamic memory allocation (ie, only using statically allocated variables).

AL solves this open problem by not just supporting cyclic dependencies but also fully supporting SL-style PCM-based rich expressivity.
First, AL internalizes assumptions and guarantees about external modules inside the internal module so that
the module with internalized assumptions/guarantees does not technically make any assumptions/guarantees about external modules
(thereby no cyclic dependencies between modules), which makes the refinement (ie, unconditional contextual refinement) fully compositional.
Second, AL uses "choose" and "guarantee" in a novel way to support SL-style PCM-based assumptions and guarantees in contextual refinement.

In conclusion, AL can be understood as generalizing CAL by supporting cyclic dependencies and rich expressivity like SL-style predicates
while still supporting full compositionality (so that the whole refinement can be freely decomposed into many smaller refinements).








======================
scratch pad

Indeed, one of the main reasons why CertiKOS does not use Hoare/Separation logic is the lack of flexible vertical composition 
such as transitively composing two refinements (eg, X <ctx= Y and Y <ctx= Z implies X <ctx= Z) that is supported by CAL (and also AL).


==> review/response.txt <==
The goal of AL is similar to that of CAL (Certified Abstraction Layers) used in CertiKOS: a practical and scalable verification framework.
For practicality, both aim to verify an implementation against an (executable) abstraction that can be understood by normal developers
(ie, without any internal details such as separating conjunction and logical invariants).
We believe that behavioral refinement between an implementation and its abstraction would be better accepted as the final result of verification in practice.
For scalability, both aim to horizontally and vertically decompose the whole refinement into many smaller refinements in order to reduce verification efforts (via separation of concerns).
Indeed, CertiKOS horizontally and vertically decomposes the whole refinement into 74 sub-refinements as found in the following page:
  https://certikos.github.io/certikos-artifact/

The challenge in this direction is to support both (i) rich expressivity about assumptions and guarantees of external modules and
(ii) full (ie, horizontal and vertical) compositionality between refinement proofs.
In particular, supporting cyclic dependencies between modules while supporting full compositionality has been an open problem.
More specifically, in order to support cyclic dependencies, people usually employ step-indexing,
which is well known to disallow vertical compositionality (ie, not transitively composable).
Therefore, CAL does not support cyclic dependencies or passing pointer values between modules.
As a result, for example, CertiKOS cannot use any dynamic memory allocation (ie, only using statically allocated variables).

AL solves this open problem by not just supporting cyclic dependencies but also fully supporting SL-style PCM-based rich expressivity.
First, AL internalizes assumptions and guarantees about external modules inside the internal module so that
the module with internalized assumptions/guarantees does not technically make any assumptions/guarantees about external modules
(thereby no cyclic dependencies between modules), which makes the refinement (ie, unconditional contextual refinement) fully compositional.
Second, AL uses "choose" and "guarantee" in a novel way to support SL-style PCM-based assumptions and guarantees in contextual refinement.

In conclusion, AL can be understood as generalizing CAL by supporting cyclic dependencies and rich expressivity like SL-style predicates
while still supporting full compositionality (so that the whole refinement can be freely decomposed into many smaller refinements).

**Related works**
We supplement our main claim -- AL is the first comprehensive theory that combines CR and SL -- by comparing AL with four recent (subsuming old papers), closely related works with this table:
  https://sf.snu.ac.kr/abstraction-logic/related-works.png

The first one (ReLoC, CaReSL) establishes CR inside SL, in contrast to AL which supports SL inside CR.
These approaches inherit the limitations of CR that it cannot rely on the specifications of other modules.
For instance, they cannot verify anything about a reference if it has been leaked to the outside world (either friend or context).
Our main contribution is that we overcome such limitations by the novel encoding of SL-specifications with dual non-determinism.
Also, their notion of context is not fully general because it only considers high-level, well-typed languages that do not allow random memory access (which will break the whole reasoning).
Note the difference with AL: we allow random memory access because we have a novel mechanism for differentiating a call from friend and context.
Finally, in AL, the notion of behavior allows infinite traces and thus establishes termination preserving refinement, while they do not.
On the other hand, they support concurrency and fully general higher-order features (e.g., higher-order ghost state or impredicative invariants) while AL does not.

The second one is about robust safety[1].
Similar to the above, it establishes refinement inside SL, focusing on more low-level, realistic contexts with random memory accesses.
However, their notion of refinement is plain behavioral refinement and does not support any compositionality: the whole (friend) modules should be verified against a single STS in one step.
Also, their notion of context is still restricted, that they should not make any visible traces.
The remainings are the same as above.

The third one is the Transfinite Iris extending step-index technique -- which was the root cause of the above works failing to handle infinite traces -- to allow infinite traces, and thus termination preserving refinement.
However, they establish whole-program behavioral refinement and not contextual refinement.
When proving termination, they use time credits which represent the number of allowed "steps."
In contrast, when proving purity in AL, we use an ordinal number representing the number of allowed "call depth," and we believe ours are less fragile and more user-friendly.

The last work [2] is state-of-the-art in refinement calculus, but as discussed in the paper, they do not support SL-style specifications.

We are also aware of a long line of works regarding relational Hoare logic (in fact, we designed our own one for proving compiler translations before).
However, as far as we know, none of them establish CR, so they are not closely related to us.

[1] http://people.mpi-sws.org/~dreyer/papers/sandboxing/paper.pdf
[2] https://flint.cs.yale.edu/shao/papers/rbgs-cal.html




**Response for "Comments for author" section**
Thanks for giving us valuable comments on our presentation.
We deeply appreciate your comments and will apply them in our next submission.
Below are responses to technical questions.

Reviewer A
> line 18, "Also, the verification results are combined with CompCert" : based on the abstract alone, I cannot tell what this means. (I know what CompCert is.)
We may rephrase it in this way: "Also, the verification results are vertically composed with CompCert's correctness theorem".
Specifically, AL framework establishes refinement between abstractions and implementations (in IMP), IMP compiler between implementations and their translations to C#minor, and CompCert between C#minor and assembly.

> line 88, it is not immediately clear to the reader what is the intuitive meaning of [S1, S2 ⋊ A1 : S1]. What is the runtime behavior of this component? I sort of understand that it behaves like A1 as long as A2 satisfies the spec S2, but it is allowed to behave in an arbitrary way if A2 does not satisfy S2. Is this correct?
You are correct.

> Do we have A1 ≤ctx [S1, S2 ⋊ A1 : S1]?
That is not necessarily true, and the reason is as follows.
As you mentioned, RHS can exhibit UB (as you said) when, e.g., A2 does not satisfy S2.
On the other hand, it can also exhibit NB when, e.g., A1 itself does not satisfy S1.

> line 103, please explain what the theorem means. I understand that if each component respects the assumptions made by the other component, then everything goes well (no runtime check can fail) so the runtime checks have no effects and the instrumented code behaves like the non-instrumented code. Is that correct?
Precisely. We will add more high-level explanations as you did.
Notably, this erasure theorem removes assume-guarantee instructions ($2.1), resource-related instructions ($2.2), and pure function calls ($3.2).

> line 220, inserting assume and guarantee instructions sounds relatively simple; but what happens when the specification of a function involves universal quantifiers? Is this where a nondeterministic choose construct is needed?
You are correct.

> line 231, is it correct to think of UB as a runtime error that must be avoided (i.e., its precondition is False) and to think of NB as a runtime failure that is acceptable (i.e., its precondition is True)?
You are mostly correct. If a precondition is False, it will trigger UB in the callee side (∵ assume(False)) and trigger NB in the caller side (∵ guarantee(False)).

> line 250: does this statement follow from the theorem given at line 102?
In fact, we tried to give the idea behind the theorem in L102 by giving an example in L250.
Specifically, erasure theorems (L250, L432) in sections 2.1 and 2.2 give whole-program behavioral refinement but not CR, meaning that all modules should be verified. We extend it again in section 3.1 and give erasure theorem 3.1, which is the formal presentation of the theorem in L102, giving CR as claimed.

> line 252, "which easily follows using the following lemma" : I do not see why this lemma is necessary / useful.
It is just a gadget to help understand why L250 holds.
In the LHS, we have assume/guarantee instructions, while in the RHS, those are erased.

> line 272, "we can then locally prove the safety of Cannon.fire()". I suppose this requires stating an invariant about r, in such a way that the presence of Ball implies that r is 1. Perhaps this should be clarified.
Yes.
We also want to point out that, in contrast to Iris, an invariant does not appear in the specification nor abstraction.
One needs to state it in the form of simulation relation.

> line 301, what is the meaning of the dashed box around Ball?
We followed the Iris notation for expressing the "Own" connective.

> line 335, the text says that "Ready [represents] the knowledge that Cannon is not yet fired". However, since Fired can apparently be converted back to the conjunction Ready+Ball, this seems actually incorrect.
This is because we maintain an invariant that "(powder = 1 /\ Own Ready) \/ (Own Fired)".
We will clarify this point.

> The explanations on lines 393-399 are clear and useful. That said, although I am not an expert in refinement proofs, I would expect that these ideas are known already. Therefore I am a little surprised by the implicit claim on line 380 that the use of take is a key contribution of this paper ("Our key observation [...]").
Although dual non-determinism is an already known concept (e.g., in the work of Santiago Cuellar or Jeremie Koenig), we are not aware of any work that employed the same idea (giving an illusion) as ours.

> line 435, "We can prove this theorem, called spec erasure theorem [...]". Is this a general metatheorem that is proved once and for all (as suggested at line 102), or is it a concrete theorem that must be proved again for each special case (as suggested here)? The remark at line 465 ("Note that the spec erasure theorem holds in general among any compatible abspecs") suggests that it is a general metatheorem; but if that is the case, then why is there a need to prove this specific instance?
There is a general metatheorem (Thm 3.1), and we don't prove this specific instance.
We give this specific instance for pedagogical purposes.

> line 467, "the most important idea in AL is to give an illusion of passing logical information via choose and take in an operational way". I have noted this earlier, but I am surprised to hear that this a new idea. Isn't it known in the literature that Hoare Logic is subsumed by Refinement Logic, and that in the case of universally quantified specifications, choose and take must be used in this way?
We are not aware of any work. For instance, the paper you mentioned (Intuitionistic Refinement Calculus) is largely different from ours (we do not see any relation except that they used the term dual-nondeterminism).

> line 484, "there is a specification that every module satisfies" : obviously, C ≤ctx C holds. Why is the statement on line 486 more interesting?
In section 2.2, the spec erasure holds only when all models are of the form [S ⋊ A: S].
In section 3.1, we basically want to apply the same approach as section 2.2, so we want to refine an arbitrary context module against an abspec. Note also that, as discussed in the paper, one cannot give a specification to an arbitrary module in SL.

> line 485, "for any module C in EMS" : not clear what this means. Is EMS a set? Is it a language? Where is it defined?
EMS is a small-step semantics (written in interaction trees) with call/return primitives and module-local state.
This can be seen as a generalization of "module semantics" in CompCertM (https://dl.acm.org/doi/10.1145/3371091) or compositional CompCert (https://www.cs.princeton.edu/~appel/papers/compcomp.pdf).
EMS can also be seen as a set into which arbitrary languages can be embedded.

> line 548, it seems intuitively surprising that get_caller is a useful primitive operation. It sounds as though the "caller" is a fragile notion; in a system with first-class functions, one can invoke a function not only by calling it directly, but also in other ways (e.g., by returning to a trampoline).
“get_caller” is used only at the beginning of each function so that it can differentiate whether the call is from a friend or context.
The same applies when we have first-class functions.
For example, if the friend passes "store" function to the context and the context invokes it, it should be considered as a call from context.

> line 580, "one of the groups is allocated at the same addresses" : "same" compared to what?
same as the implementation.

> line 621, "its abspec can be made pure by migrating the impurity to its specification" : I do not understand what this means. (I do know that hiding the internal state of a module is common practice in Separation Logic, and that the memory allocator is a good example of this, going back to O'Hearn, Yang, and Reynolds, POPL 2004.)
The memory module (specifically, store operation) is impure in the implementation (its body changes module-local state) but pure in the abspec (its body is just TRIVIAL, since all the information is stated in specifications).

> line 629, "which module-locally manage a pool". It is not clear to me why you wish to manage a pool of stacks in the specification. A straightforward specification of stacks in Separation Logic would involve an abstract predicate isStack and would describe each stack separately.
Stack2A gives that straightforward specification.
The one which manages a pool is an intermediate abstraction, Stack1.

> line 645, "Mem is still arbitrary and thus can make arbitrary side effects such as fatal errors". I do not fully understand what the problem is. Can't we assume that Mem satisfies its spec (shown at the bottom of Fig. 3)? That would rule out the possibility of Mem causing a fatal error. I would expect that, under a certain assumption about Mem, it is possible to prove that I_Stack refines A_stack.
As mentioned above, doing so (imposing restrictions on context) will lose compositionality.
Specifically, doing so might work in this specific example since there is no mutual recursion, but it is not generally applicable because there can be mutual recursion.

> line 708, "since the functions in Mem do not allow any impure calls to them, their friend definitions are never executed" : I do not see why one implies the other.
All the calls to the Mem are pure calls, which get eliminated in the abstractions.

> line 711, "the friends are guaranteed not to invoke any memory operations". Is this not true for non-friends as well?
Non-friends may invoke memory operations.

> line 745, "allows duplicating the resource" : do you mean that is_stk is exclusive, while is_bag is duplicable? Where is this visible in Figure 5? I do not see it. Also, where are is_stk and is_bag declared or defined in Figure 5?
You are correct.
We omitted it for the sake of space because we used standard definitions in SL.

> line 923, "Since we do not know of any practical higher-order example for which our approach fails, we believe it is general enough in practice". Although I do not follow the details of this section, I am not surprised to read that a non-step-indexed logic can reason about higher-order functions. This is also the case e.g. in Charguéraud's CFML. What CFML cannot do is verify a version of Landin's knot where the mutable state is hidden, i.e., where the existence of a mutable reference is entirely invisible to a caller of the recursive function. Indeed, hiding the mutable state requires something akin to an Iris invariant, and modeling Iris invariants seems to require some form of step-indexing.
We can verify knot with a mutable state (storing the function pointer given as an argument) hidden to the client.
We use invariants, but we do not need step-index (verifying this example does not require impredicative invariants).

> line 1106, I would be curious to know why the rules marked as "not complete" are in fact not complete.
Applying "not complete" rules may yield an unprovable goal, which was originally provable. For instance, suppose we prove "guarantee(False) <= guarantee(False)".
Taking a step in the source (RHS) first will obligate you to prove False, which is unprovable.



Reviewer B
(1) We hope this issue is clarified in the ** Related Works ** above.
(2) The logic is not unnecessarily complicated. Recall that AL subsumes standard SL (L124) since it gives the "same" obligation (only two layers are involved, I and S).
Each of our additional features indeed gives stronger results than standard SL, and we gradually introduced them with motivating examples.
Also, the underlying theory of AL is indubitably simpler than that of "step-indexed" separation logic because we do not employ step-index.
(3) As mentioned at the beginning, our framework advances CAL (sequential version) which already is one of the most successful projects on verifying realistic system software.


==> revision_story.txt <==
refinement is better than safety

refinement needs to be decomposed: eg, CertiKOS

compositional conditional refinement with a cycle is open problem: limitations of CertiKOS

We aim high and solves compositional conditional refinements with cycle, rich expressibility, higher-order reasoning.

We give a motivating example that hightlights compositional conditional refinements with cycle and rich expressibility.


